Near-optimal Optimistic Reinforcement Learning using Empirical Bernstein Inequalities

We study model-based reinforcement learning in an unknown finite communicating Markov decision process. We propose a simple algorithm that leverages a variance based confidence interval. We show that the proposed algorithm, UCRL-V, achieves the optimal regret $\tilde{\mathcal{O}}(\sqrt{DSAT})$ up to logarithmic factors, and so our work closes a gap with the lower bound without additional assumptions on the MDP. We perform experiments in a variety of environments that validates the theoretical bounds as well as prove UCRL-V to be better than the state-of-the-art algorithms.

==> figures/table_Experiments.csv <==
Algorithms,Bayes-UCRL-V,Bayes-UCRL,UCRL-V,UCRL2,KL-UCRL,PSRL
Bandits,\textbf{268.5\SI{\pm509.2}{}},641.8\SI{\pm582.1}{},268.5\SI{\pm509.2}{},2650.1\SI{\pm577.1}{},719.1\SI{\pm580.3}{},3655.4\SI{\pm4766.9}{}
RiverSwim,1498.6\SI{\pm922.1}{},\textbf{1485.3\SI{\pm927.5}{}},3149.5\SI{\pm944.1}{},93132.3\SI{\pm10007.4}{},7344.2\SI{\pm1497.5}{},25301.4\SI{\pm64031.8}{}
RiggedKarting,\textbf{2115.9\SI{\pm237.4}{}},2161.7\SI{\pm166.9}{},8815.7\SI{\pm1030.8}{},47388.5\SI{\pm863.6}{},4357.8\SI{\pm910.8}{},48543.8\SI{\pm114291.1}{}
NChain,\textbf{1170.6\textpm0.0},1667.2\textpm0.0,2254.5\textpm158.8,38515.7\textpm0.0,3548.2\textpm0.0,7935.2\textpm3753.2
